Raney Transducers and the Lowest Point of the $p$-Lagrange spectrum

It is well known that the golden ratio $\phi$ is the ''most irrational'' number in the sense that its best rational approximations $s/t$ have error $\sim 1/(\sqrt{5} t^2)$ and this constant $\sqrt{5}$ is as low as possible. Given a prime $p$, how can we characterize the reals $x$ such that $x$ and $p x$ are both ''very irrational''? This is tantamount to finding the lowest point of the $p$-Lagrange spectrum $\mathcal{L}_p$ as previously defined by the third author. We describe an algorithm using Raney transducers that computes $\min \mathcal{L}_p$ if it terminates, which we conjecture it always does. We verify that $\min \mathcal{L}_p$ is the square root of a rational number for primes $p < 2000$. Mysteriously, the highest values of $\min \mathcal{L}_p$ occur for the Heegner primes $67$, $3$, and $163$, and for all $p$, the continued fractions of the corresponding very irrational numbers $x$ and $p x$ are in one of three symmetric relations.

==> lowest.dat <==
p min sym

2 2.82842712474619 M
3 3.46410161513775 S
5 2.23606797749979 M
7 2.82842712474619 M
11 2.23606797749979 M
13 2.97321374946370 M
17 2.82842712474619 M
19 2.23606797749979 M
23 2.82842712474619 M
29 2.23606797749979 M
31 2.23606797749979 M
37 2.99605262986930 M
41 2.23606797749979 M
43 2.97321374946370 M
47 2.82842712474619 M
53 2.97321374946370 M
59 2.23606797749979 M
61 2.23606797749979 M
67 3.67821975514076 S
71 2.23606797749979 M
73 2.82842712474619 M
79 2.23606797749979 M
83 2.99605262986930 M
89 2.23606797749979 M
97 2.82842712474619 M
101 2.23606797749979 M
103 2.82842712474619 M
107 2.99605262986930 M
109 2.23606797749979 M
113 2.82842712474619 M
127 2.82842712474619 M
131 2.23606797749979 M
137 2.82842712474619 M
139 2.23606797749979 M
149 2.23606797749979 M
151 2.23606797749979 M
157 2.97321374946370 M
163 3.42607262955615 R
167 2.82842712474619 M
173 2.99605262986930 M
179 2.23606797749979 M
181 2.23606797749979 M
191 2.23606797749979 M
193 2.82842712474619 M
197 2.99605262986930 M
199 2.23606797749979 M
211 2.23606797749979 M
223 2.82842712474619 M
227 3.03973683071413 S
229 2.23606797749979 M
233 2.82842712474619 M
239 2.23606797749979 M
241 2.23606797749979 M
251 2.23606797749979 M
257 2.82842712474619 M
263 2.82842712474619 M
269 2.23606797749979 M
271 2.23606797749979 M
277 3.04378880403255 S
281 2.23606797749979 M
283 3.04378880403255 S
293 3.33732764987912 R
307 2.99605262986930 M
311 2.23606797749979 M
313 2.82842712474619 M
317 3.20024999023514 S
331 2.23606797749979 M
337 2.82842712474619 M
347 3.20578401169006 S
349 2.23606797749979 M
353 2.82842712474619 M
359 2.23606797749979 M
367 2.82842712474619 M
373 2.97321374946370 M
379 2.23606797749979 M
383 2.82842712474619 M
389 2.23606797749979 M
397 3.11986602498262 S
401 2.23606797749979 M
409 2.23606797749979 M
419 2.23606797749979 M
421 2.23606797749979 M
431 2.23606797749979 M
433 2.82842712474619 M
439 2.23606797749979 M
443 2.97321374946370 M
449 2.23606797749979 M
457 2.82842712474619 M
461 2.23606797749979 M
463 2.82842712474619 M
467 2.97321374946370 M
479 2.23606797749979 M
487 2.82842712474619 M
491 2.23606797749979 M
499 2.23606797749979 M
503 2.82842712474619 M
509 2.23606797749979 M
521 2.23606797749979 M
523 2.97321374946370 M
541 2.23606797749979 M
547 3.11986602498262 S
557 3.11986602498262 S
563 2.97321374946370 M
569 2.23606797749979 M
571 2.23606797749979 M
577 2.82842712474619 M
587 3.17316332974547 S
593 2.82842712474619 M
599 2.23606797749979 M
601 2.23606797749979 M
607 2.82842712474619 M
613 2.99605262986930 M
617 2.82842712474619 M
619 2.23606797749979 M
631 2.23606797749979 M
641 2.23606797749979 M
643 3.11986602498262 S
647 2.82842712474619 M
653 3.28110118710167 S
659 2.23606797749979 M
661 2.23606797749979 M
673 2.82842712474619 M
677 2.99605262986930 M
683 3.11986602498262 S
691 2.23606797749979 M
701 2.23606797749979 M
709 2.23606797749979 M
719 2.23606797749979 M
727 2.82842712474619 M
733 2.99605262986930 M
739 2.23606797749979 M
743 2.82842712474619 M
751 2.23606797749979 M
757 2.97321374946370 M
761 2.23606797749979 M
769 2.23606797749979 M
773 3.20471655999477 S
787 2.99605262986930 M
797 2.97321374946370 M
809 2.23606797749979 M
811 2.23606797749979 M
821 2.23606797749979 M
823 2.82842712474619 M
827 3.22597102376446 R
829 2.23606797749979 M
839 2.23606797749979 M
853 3.11735557792563 R
857 2.82842712474619 M
859 2.23606797749979 M
863 2.82842712474619 M
877 2.99605262986930 M
881 2.23606797749979 M
883 2.97321374946370 M
887 2.82842712474619 M
907 3.28110118710167 S
911 2.23606797749979 M
919 2.23606797749979 M
929 2.23606797749979 M
937 2.82842712474619 M
941 2.23606797749979 M
947 3.32456094061007 A
953 2.82842712474619 M
967 2.82842712474619 M
971 2.23606797749979 M
977 2.82842712474619 M
983 2.82842712474619 M
991 2.23606797749979 M
997 3.04963643415425 S
1009 2.23606797749979 M
1013 3.40942239592361 S
1019 2.23606797749979 M
1021 2.23606797749979 M
1031 2.23606797749979 M
1033 2.82842712474619 M
1039 2.23606797749979 M
1049 2.23606797749979 M
1051 2.23606797749979 M
1061 2.23606797749979 M
1063 2.82842712474619 M
1069 2.23606797749979 M
1087 2.82842712474619 M
1091 2.23606797749979 M
1093 3.00461791388810 S
1097 2.82842712474619 M
1103 2.82842712474619 M
1109 2.23606797749979 M
1117 2.99605262986930 M
1123 3.08622198700304 R
1129 2.23606797749979 M
1151 2.23606797749979 M
1153 2.82842712474619 M
1163 3.19289664252119 S
1171 2.23606797749979 M
1181 2.23606797749979 M
1187 2.99605262986930 M
1193 2.82842712474619 M
1201 2.23606797749979 M
1213 3.03973683071413 S
1217 2.82842712474619 M
1223 2.82842712474619 M
1229 2.23606797749979 M
1231 2.23606797749979 M
1237 3.08977153564575 S
1249 2.23606797749979 M
1259 2.23606797749979 M
1277 2.97321374946370 M
1279 2.23606797749979 M
1283 2.97321374946370 M
1289 2.23606797749979 M
1291 2.23606797749979 M
1297 2.82842712474619 M
1301 2.23606797749979 M
1303 2.82842712474619 M
1307 2.99605262986930 M
1319 2.23606797749979 M
1321 2.23606797749979 M
1327 2.82842712474619 M
1361 2.23606797749979 M
1367 2.82842712474619 M
1373 2.99605262986930 M
1381 2.23606797749979 M
1399 2.23606797749979 M
1409 2.23606797749979 M
1423 2.82842712474619 M
1427 2.97321374946370 M
1429 2.23606797749979 M
1433 2.82842712474619 M
1439 2.23606797749979 M
1447 2.82842712474619 M
1451 2.23606797749979 M
1453 2.97321374946370 M
1459 2.23606797749979 M
1471 2.23606797749979 M
1481 2.23606797749979 M
1483 2.97321374946370 M
1487 2.82842712474619 M
1489 2.23606797749979 M
1493 3.33732764987912 A
1499 2.23606797749979 M
1511 2.23606797749979 M
1523 3.32267143334034 R
1531 2.23606797749979 M
1543 2.82842712474619 M
1549 2.23606797749979 M
1553 2.82842712474619 M
1559 2.23606797749979 M
1567 2.82842712474619 M
1571 2.23606797749979 M
1579 2.23606797749979 M
1583 2.82842712474619 M
1597 3.16759838060491 S
1601 2.23606797749979 M
1607 2.82842712474619 M
1609 2.23606797749979 M
1613 2.97321374946370 M
1619 2.23606797749979 M
1621 2.23606797749979 M
1627 3.28696105669264 R
1637 3.04378880403255 S
1657 2.82842712474619 M
1663 2.82842712474619 M
1667 2.97321374946370 M
1669 2.23606797749979 M
1693 3.19289664252119 S
1697 2.82842712474619 M
1699 2.23606797749979 M
1709 2.23606797749979 M
1721 2.23606797749979 M
1723 2.99605262986930 M
1733 2.97321374946370 M
1741 2.23606797749979 M
1747 3.08627411116922 S
1753 2.82842712474619 M
1759 2.23606797749979 M
1777 2.82842712474619 M
1783 2.82842712474619 M
1787 3.00487903864412 S
1789 2.23606797749979 M
1801 2.23606797749979 M
1811 2.23606797749979 M
1823 2.82842712474619 M
1831 2.23606797749979 M
1847 2.82842712474619 M
1861 2.23606797749979 M
1867 3.19289664252119 S
1871 2.23606797749979 M
1873 2.82842712474619 M
1877 2.99605262986930 M
1879 2.23606797749979 M
1889 2.23606797749979 M
1901 2.23606797749979 M
1907 3.04378880403255 S
1913 2.82842712474619 M
1931 2.23606797749979 M
1933 3.25087478718599 S
1949 2.23606797749979 M
1951 2.23606797749979 M
1973 2.97321374946370 M
1979 2.23606797749979 M
1987 3.00022037758055 S
1993 2.82842712474619 M
1997 3.12428276843314 R
1999 2.23606797749979 M

